Analysis and Synthesis of Hypo and Hyperarticulated Speech

This paper focuses on the analysis and synthesis of hypo and hyperarticulated speech in the framework of HMM-based speech synthesis. First of all, a new French database matching our needs was created, which contains three identical sets, pronounced with three different degrees of articulation: neutral, hypo and hyperarticulated speech. On that basis, acoustic and phonetic analyses were performed. It is shown that the degrees of articulation significantly influence, on one hand, both vocal tract and glottal characteristics, and on the other hand, speech rate, phone durations, phone variations and the presence of glottal stops. Finally, neutral, hypo and hyperarticulated speech are synthesized using HMM-based speech synthesis and both objective and subjective tests aiming at assessing the generated speech quality are performed. These tests show that synthesized hypoarticulated speech seems to be less naturally rendered than neutral and hyperarticulated speech.

==> readme.txt <==
General instructions for all authors on creating PDFs.

Authors who use Adobe software to create their PDFs should use the joboptions files available at:

http://www.causalproductions.com/authors/causal_job_options_20080427v3.zip 

so that the created PDF files are suitable for publication.

Note that authors using non-Adobe software to create the PDFs must work out their own settings (in particular to ensure
all fonts are embedded) to obtain suitable PDFs.

All Authors must proofread their PDF file prior to submission to ensure it is correct.  Author's should not rely on 
proof-reading the WORD file -- please proofread the PDF file before it is submitted.
